PHENIX results on centrality dependence of yields and correlations in $d$+Au collisions at $\sqrt{s_{_{NN}}}$=200\,GeV

PHENIX has measured the transverse momentum ($p_{\rm T}$) spectra and two particle angular correlations for high $p_{\rm T}$ particles in $d$+Au collisions at $\sqrt{s_{_{NN}}}$=200\,GeV using the RHIC Year-2008 run data. The azimuthal angle correlations for two particles with a large rapidity gap exhibit a ridge like structure. Using the $\pi^0$ reconstructed in the EMCal, we have successfully extended the $p_{\rm T}$ reach of the correlation up to 8\,GeV/$c$. We find that the azimuthal anisotropy of hadrons found at low $p_{\rm T}$ persists up to 6\,GeV/$c$ with a significant centrality and $p_{\rm T}$ dependence, similar to what was observed in A+A collisions.

==> MyBib.txt <==
@article{Aad:2012gla,
      author         = "Aad, Georges and others",
      title          = "{Observation of Associated Near-Side and Away-Side
                        Long-Range Correlations in $\sqrt{s_{NN}}$=5.02??TeV
                        Proton-Lead Collisions with the ATLAS Detector}",
      collaboration  = "ATLAS",
      journal        = "Phys. Rev. Lett.",
      volume         = "110",
      year           = "2013",
      number         = "18",
      pages          = "182302",
      doi            = "10.1103/PhysRevLett.110.182302",
      eprint         = "1212.5198",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ex",
      reportNumber   = "CERN-PH-EP-2012-366",
      SLACcitation   = "%%CITATION = ARXIV:1212.5198;%%"
}

@article{Adare:2013piz,
      author         = "Adare, A. and others",
      title          = "{Quadrupole Anisotropy in Dihadron Azimuthal Correlations
                        in Central $d$$+$Au Collisions at $\sqrt{s_{_{NN}}}$=200
                        GeV}",
      collaboration  = "PHENIX",
      journal        = "Phys. Rev. Lett.",
      volume         = "111",
      year           = "2013",
      number         = "21",
      pages          = "212301",
      doi            = "10.1103/PhysRevLett.111.212301",
      eprint         = "1303.1794",
      archivePrefix  = "arXiv",
      primaryClass   = "nucl-ex",
      SLACcitation   = "%%CITATION = ARXIV:1303.1794;%%"
}

@article{Bozek:2013uha,
      author         = "Bozek, Piotr and Broniowski, Wojciech",
      title          = "{Collective dynamics in high-energy proton-nucleus
                        collisions}",
      journal        = "Phys. Rev.",
      volume         = "C88",
      year           = "2013",
      number         = "1",
      pages          = "014903",
      doi            = "10.1103/PhysRevC.88.014903",
      eprint         = "1304.3044",
      archivePrefix  = "arXiv",
      primaryClass   = "nucl-th",
      SLACcitation   = "%%CITATION = ARXIV:1304.3044;%%"
}

@article{Bzdak:2013zma,
      author         = "Bzdak, Adam and Schenke, Bjoern and Tribedy, Prithwish
                        and Venugopalan, Raju",
      title          = "{Initial state geometry and the role of hydrodynamics in
                        proton-proton, proton-nucleus and deuteron-nucleus
                        collisions}",
      journal        = "Phys. Rev.",
      volume         = "C87",
      year           = "2013",
      number         = "6",
      pages          = "064906",
      doi            = "10.1103/PhysRevC.87.064906",
      eprint         = "1304.3403",
      archivePrefix  = "arXiv",
      primaryClass   = "nucl-th",
      SLACcitation   = "%%CITATION = ARXIV:1304.3403;%%"
}

@article{Dusling:2013qoz,
      author         = "Dusling, Kevin and Venugopalan, Raju",
      title          = "{Comparison of the color glass condensate to dihadron
                        correlations in proton-proton and proton-nucleus
                        collisions}",
      journal        = "Phys. Rev.",
      volume         = "D87",
      year           = "2013",
      number         = "9",
      pages          = "094034",
      doi            = "10.1103/PhysRevD.87.094034",
      eprint         = "1302.7018",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1302.7018;%%"
}

@article{Aad:2014lta,
      author         = "Aad, Georges and others",
      title          = "{Measurement of long-range pseudorapidity correlations
                        and azimuthal harmonics in $\sqrt{s_{NN}}=5.02$ TeV
                        proton-lead collisions with the ATLAS detector}",
      collaboration  = "ATLAS",
      journal        = "Phys. Rev.",
      volume         = "C90",
      year           = "2014",
      number         = "4",
      pages          = "044906",
      doi            = "10.1103/PhysRevC.90.044906",
      eprint         = "1409.1792",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ex",
      reportNumber   = "CERN-PH-EP-2014-201",
      SLACcitation   = "%%CITATION = ARXIV:1409.1792;%%"
}

@article{Adare:2014keg,
      author         = "Adare, A. and others",
      title          = "{Measurement of long-range angular correlation and
                        quadrupole anisotropy of pions and (anti)protons in
                        central $d$$+$Au collisions at $\sqrt{s_{_{NN}}}$=200
                        GeV}",
      collaboration  = "PHENIX",
      journal        = "Phys. Rev. Lett.",
      volume         = "114",
      year           = "2015",
      number         = "19",
      pages          = "192301",
      doi            = "10.1103/PhysRevLett.114.192301",
      eprint         = "1404.7461",
      archivePrefix  = "arXiv",
      primaryClass   = "nucl-ex",
      SLACcitation   = "%%CITATION = ARXIV:1404.7461;%%"
}



